An Extensible Quantum Network Simulator Built on ns-3: Q2NS Design and Evaluation

As quantum networking hardware remains costly and not yet widely accessible, simulation tools are essential for the design and evaluation of quantum network architectures and protocols. However, designing a scalable and computationally efficient quantum network simulator is intrinsically challenging: i) quantum dynamics must be emulated on classical computing platforms while capturing the stateful and non-local nature of entanglement, a quantum resource without any classical networking analog; ii) quantum networking is inherently hybrid, as protocol execution also fundamentally depends on classical signaling. This makes a tight and faithful co-simulation of quantum operations and classical message exchanges a core requirement. In this light, we present Q2NS, a modular and extensible quantum network simulator, built on top of ns-3, designed to seamlessly integrate quantum-network primitives with ns-3's established classical protocol stack. Q2NS adopts a modular architecture that decouples protocol control logic from node- and channel-level operations, enabling rapid prototyping and adaptation across heterogeneous and evolving Quantum Internet scenarios. Q2NS natively supports multiple quantum state representations through a unified interface, allowing interchangeable state-vector, density-matrix, and stabilizer backends. We validate Q2NS through realistic use-case studies and comprehensive benchmarks, demonstrating superior computational efficiency over representative state-of-the-art alternatives, while preserving modeling flexibility. Finally, we provide a dedicated visualization tool that jointly captures physical and entanglement-enabled connectivity and supports entangled-state manipulations, facilitating an intuitive interpretation of entanglement dynamics and protocol behavior. Q2NS offers a flexible, open, and scalable simulation platform for advancing Quantum Internet research.

==> Data/cluster/cluster_data_full.csv <==
sim,backend,R,C,N,trials,mean_time_s,std_time_s,ci_half_time_s,rel_ci_percent_time,mean_mem_mb,std_mem_mb,ci_half_mem_mb,rel_ci_percent_mem
q2ns,dm,1,2,2,250,0.000365536,5.25996E-05,6.52031E-06,1.78,17.3902,0.0119836,0.0014855,0.00854
q2ns,dm,1,4,4,250,0.000469094,5.37455E-05,6.66236E-06,1.42,17.3906,0.00881396,0.00109259,0.00628
q2ns,dm,2,2,4,249,0.000490007,4.3859E-05,5.44773E-06,1.11,17.3921,0.00841744,0.00104553,0.00601
q2ns,dm,1,6,6,100,0.000708555,5.43316E-05,1.0649E-05,1.5,17.6421,0.0114925,0.00225254,0.0128
q2ns,dm,1,8,8,100,0.00443707,0.000282729,5.54149E-05,1.25,21.427,0.0119331,0.00233888,0.0109
q2ns,dm,2,4,8,25,0.00507118,0.000105431,4.13289E-05,0.815,21.4419,0.00696926,0.00273195,0.0127
q2ns,dm,1,10,10,100,0.0825444,0.00457861,0.000897408,1.09,81.3782,0.0537784,0.0105406,0.013
q2ns,dm,1,12,12,100,1.84066,0.0985017,0.0193063,1.05,1041.46,0.0110096,0.00215789,0.000207
q2ns,dm,2,6,12,250,2.16414,0.0542987,0.00673093,0.311,1041.46,0.00738652,0.000915642,8.79E-05
q2ns,dm,3,4,12,250,2.59904,0.181133,0.0224535,0.864,1041.46,0.00464032,0.000575219,5.52E-05
q2ns,dm,1,14,14,24,60.7949,0.772977,0.309255,0.509,15646.4,34.374,13.7525,0.0879
q2ns,dm,2,7,14,65,80.9521,1.0772,0.261877,0.323,15673.1,18.6552,4.53524,0.0289
q2ns,ket,1,2,2,1198,0.000403909,0.000139357,7.89144E-06,1.95,17.3008,0.00635167,0.00035968,0.00208
q2ns,ket,1,4,4,3000,0.000498771,0.000141773,5.0733E-06,1.02,17.3007,0.00661466,0.000236702,0.00137
q2ns,ket,2,2,4,3000,0.000525236,0.000219334,7.84876E-06,1.49,17.3006,0.00649836,0.000232541,0.00134
q2ns,ket,1,6,6,300,0.000583258,7.3412E-05,8.30735E-06,1.42,17.3007,0.00644676,0.00072952,0.00422
q2ns,ket,1,8,8,10000,0.000698102,0.000163493,3.20447E-06,0.459,17.3007,0.0065712,0.000128795,0.000744
q2ns,ket,2,4,8,3000,0.000766492,0.000265859,9.51363E-06,1.24,17.3006,0.00664744,0.000237875,0.00137
q2ns,ket,1,10,10,300,0.000833304,5.08718E-05,5.75669E-06,0.691,17.3005,0.00645103,0.000730003,0.00422
q2ns,ket,1,12,12,300,0.00116939,9.77176E-05,1.10578E-05,0.946,17.4252,0.00668933,0.000756969,0.00434
q2ns,ket,2,6,12,300,0.00131078,0.000168322,1.90475E-05,1.45,17.4249,0.00704348,0.000797045,0.00457
q2ns,ket,3,4,12,300,0.00135659,0.000185492,2.09904E-05,1.55,17.426,0.00606843,0.000686707,0.00394
q2ns,ket,1,14,14,300,0.00242466,0.000156906,1.77556E-05,0.732,18.202,0.0062406,0.00070619,0.00388
q2ns,ket,3,5,15,300,0.00457974,0.000145635,1.64802E-05,0.36,19.0762,0.00752438,0.000851464,0.00446
q2ns,ket,1,16,16,300,0.00796905,0.000438458,4.96162E-05,0.623,20.8266,0.00671189,0.000759521,0.00365
q2ns,ket,2,8,16,300,0.00833956,0.00055679,6.30068E-05,0.756,20.3269,0.0064483,0.000729694,0.00359
q2ns,ket,1,18,18,300,0.0312215,0.00110756,0.000125332,0.401,31.2754,0.0511075,0.00578336,0.0185
q2ns,ket,3,6,18,300,0.0331126,0.000516477,5.84449E-05,0.177,30.2836,0.0510773,0.00577994,0.0191
q2ns,ket,1,20,20,300,0.129506,0.00233444,0.000264167,0.204,73.2794,0.0489625,0.00554063,0.00756
q2ns,ket,2,10,20,300,0.134129,0.00267541,0.000302751,0.226,65.27,0.0451311,0.00510707,0.00782
q2ns,ket,4,5,20,300,0.144104,0.00196396,0.000222243,0.154,73.276,0.0509277,0.00576301,0.00786
q2ns,ket,3,7,21,300,0.292597,0.00566466,0.000641017,0.219,113.337,0.0184217,0.00208461,0.00184
q2ns,ket,1,22,22,300,0.565757,0.0107349,0.00121476,0.215,209.362,0.00668369,0.000756331,0.000361
q2ns,ket,1,24,24,300,2.46921,0.0476393,0.00539089,0.218,785.361,0.00708,0.000801177,0.000102
q2ns,ket,2,12,24,300,2.56719,0.0195858,0.00221634,0.0863,785.362,0.00678859,0.000768201,9.78E-05
q2ns,ket,3,8,24,98,2.67299,0.077406,0.0153256,0.573,785.362,0.00646582,0.00128017,0.000163
q2ns,ket,4,6,24,300,2.74401,0.0467086,0.00528558,0.193,785.361,0.00715303,0.000809442,0.000103
q2ns,ket,1,26,26,300,10.7748,0.244401,0.0276565,0.257,3089.36,0.00799073,0.000904236,2.93E-05
q2ns,ket,3,9,27,100,24.2692,0.285702,0.0559977,0.231,6161.36,0.00745356,0.0014609,2.37E-05
q2ns,ket,1,28,28,289,58.4504,2.27061,0.261788,0.448,12305.4,0.0242089,0.00279115,2.27E-05
q2ns,ket,2,14,28,100,58.0466,2.98872,0.58579,1.01,12305.4,0.0287623,0.00563742,4.58E-05
q2ns,ket,4,7,28,75,61.2819,3.65183,0.826487,1.35,12305.4,0.0197279,0.00446484,3.63E-05
q2ns,stim,1,2,2,807,0.000468993,0.000122623,8.4604E-06,1.8,17.301,0.00638466,0.000440511,0.00255
q2ns,stim,1,4,4,3000,0.000654022,8.59102E-05,3.07426E-06,0.47,17.3005,0.00665197,0.000238038,0.00138
q2ns,stim,2,2,4,3000,0.000668576,6.67869E-05,2.38994E-06,0.357,17.3006,0.00656771,0.000235022,0.00136
q2ns,stim,1,6,6,300,0.000881928,7.08701E-05,8.0197E-06,0.909,17.3006,0.00670536,0.000758783,0.00439
q2ns,stim,1,8,8,10000,0.00121423,0.00017391,3.40864E-06,0.281,17.3005,0.00675027,0.000132305,0.000765
q2ns,stim,2,4,8,3000,0.00129918,0.000148083,5.29909E-06,0.408,17.3007,0.006548,0.000234317,0.00135
q2ns,stim,1,10,10,300,0.0016223,8.79252E-05,9.94967E-06,0.613,17.3008,0.00679529,0.000768959,0.00444
q2ns,stim,1,12,12,300,0.00218262,0.000220318,2.49313E-05,1.14,17.2997,0.00712234,0.000805969,0.00466
q2ns,stim,2,6,12,300,0.0024172,0.000110864,1.25454E-05,0.519,17.3,0.00713709,0.000807638,0.00467
q2ns,stim,3,4,12,300,0.00256392,0.000204506,2.3142E-05,0.903,17.3,0.00728034,0.000823848,0.00476
q2ns,stim,1,14,14,300,0.00300074,0.000113018,1.27892E-05,0.426,17.3003,0.0067598,0.000764944,0.00442
q2ns,stim,3,5,15,300,0.00388521,0.000121195,1.37145E-05,0.353,17.2998,0.00758515,0.00085834,0.00496
q2ns,stim,1,16,16,300,0.00403954,0.000517921,5.86082E-05,1.45,17.2999,0.0071536,0.000809506,0.00468
q2ns,stim,2,8,16,300,0.00426494,0.000369789,0.000152642,0.981,17.3011,0.00608861,0.000688991,0.00398
q2ns,stim,1,18,18,300,0.00535912,0.00025974,2.93924E-05,0.548,17.3007,0.00648804,0.000734191,0.00424
q2ns,stim,3,6,18,300,0.0058425,0.000166618,1.88547E-05,0.323,17.3012,0.0059331,0.000671393,0.00388
q2ns,stim,1,20,20,300,0.00699251,0.000135959,1.53853E-05,0.22,17.3003,0.00731151,0.000827375,0.00478
q2ns,stim,2,10,20,300,0.00721675,0.00019196,2.17223E-05,0.301,17.3004,0.00700535,0.00079273,0.00458
q2ns,stim,4,5,20,300,0.00776563,0.000274393,3.10505E-05,0.4,17.3007,0.00679529,0.000768959,0.00444
q2ns,stim,3,7,21,300,0.00857026,0.0003266,3.69582E-05,0.431,17.3007,0.00652376,0.000738233,0.00427
q2ns,stim,1,22,22,300,0.00907219,0.000199358,2.25595E-05,0.249,17.301,0.0118518,0.00134116,0.00775
q2ns,stim,1,24,24,300,0.0116009,0.000239825,2.71387E-05,0.234,17.4254,0.00679703,0.000769157,0.00441
q2ns,stim,2,12,24,300,0.011686,0.000285404,3.22965E-05,0.276,17.4261,0.00663043,0.000750303,0.00431
q2ns,stim,3,8,24,100,0.0122746,0.000725383,0.000142175,1.16,17.4262,0.00608493,0.00119265,0.00684
q2ns,stim,4,6,24,300,0.0124123,0.000223815,2.53271E-05,0.204,17.4263,0.00584108,0.00066098,0.00379
q2ns,stim,1,26,26,300,0.0145735,0.00102093,0.000115529,0.793,17.4255,0.0066523,0.000752778,0.00432
q2ns,stim,3,9,27,100,0.0168019,0.000537817,0.000105412,0.627,17.4248,0.00741056,0.00145247,0.00834
q2ns,stim,1,28,28,100,0.0180858,0.000778788,0.000152642,0.844,17.4262,0.00586888,0.0011503,0.0066
q2ns,stim,2,14,28,3000,0.0181482,0.00044617,1.5966E-05,0.088,17.4258,0.00652651,0.000233548,0.00134
q2ns,stim,4,7,28,3000,0.0189535,0.00056983,2.03911E-05,0.108,17.4258,0.00656184,0.000234812,0.00135
q2ns,stim,1,32,32,100,0.028011,0.00118657,0.000232568,0.83,17.4254,0.00643232,0.00126074,0.00724
q2ns,stim,1,64,64,100,0.296231,0.00437404,0.000857313,0.289,17.5507,0.00707249,0.00138621,0.0079
q2ns,stim,8,8,64,100,0.242357,0.00536303,0.00105115,0.434,17.5504,0.00619986,0.00121517,0.00692
q2ns,stim,1,128,128,100,3.82695,0.0344565,0.00675347,0.176,17.8,0.00700331,0.00137265,0.00771
q2ns,stim,1,256,256,65,54.8812,0.337899,0.0821461,0.15,18.1804,0.0284762,0.0069228,0.0381
q2ns,stim,16,16,256,73,28.0477,0.309598,0.071022,0.253,18.2712,0.0541828,0.0124296,0.068
q2ns,stim,1,512,512,29,483.406,18.311,6.66452,1.38,19.4286,0.00658367,0.00239621,0.0123
q2ns,stim,1,1024,1024,25,6294.57,306.548,120.167,1.91,22.3283,0.0318028,0.0124667,0.0558
q2ns,stim,32,32,1024,15,5070.44,172.043,87.0656,1.72,22.5482,0.00670117,0.00339126,0.015
q2ns,stab,1,2,2,50,0.000405153,2.20129E-05,6.10167E-06,1.51,17.3979,0.0193199,0.0053552,0.0308
q2ns,stab,1,4,4,100,0.000499129,3.25391E-05,6.37767E-06,1.28,17.3988,0.00591581,0.0011595,0.00666
q2ns,stab,2,2,4,1000,0.00054395,0.000123674,7.66538E-06,1.41,17.3982,0.00669371,0.000414881,0.00238
q2ns,stab,1,6,6,50,0.00059568,3.98357E-05,1.10419E-05,1.85,17.3961,0.00870285,0.00241231,0.0139
q2ns,stab,1,8,8,1000,0.000685764,0.000184502,1.14355E-05,1.67,17.3984,0.00656625,0.00040698,0.00234
q2ns,stab,2,4,8,1000,0.000778311,0.000148995,9.23482E-06,1.19,17.3981,0.00676121,0.000419064,0.00241
q2ns,stab,1,10,10,50,0.000769947,4.56387E-05,1.26504E-05,1.64,17.397,0.00643783,0.00178448,0.0103
q2ns,stab,1,12,12,25,0.000840072,3.84082E-05,1.5056E-05,1.79,17.4004,0.0030041,0.00117761,0.00677
q2ns,stab,2,6,12,1000,0.00101415,0.000150217,9.31056E-06,0.918,17.3981,0.00679043,0.000420875,0.00242
q2ns,stab,3,4,12,25,0.000965275,4.17921E-05,1.63825E-05,1.7,17.3961,0.00729623,0.00286012,0.0164
q2ns,stab,1,14,14,999,0.000974979,0.00016356,1.01426E-05,1.04,17.3982,0.00672855,0.000417248,0.0024
q2ns,stab,3,5,15,1000,0.00123572,0.000213414,1.32276E-05,1.07,17.3985,0.00622867,0.000386057,0.00222
q2ns,stab,1,16,16,25,0.0010288,3.67945E-05,1.44234E-05,1.4,17.397,0.00719829,0.00282173,0.0162
q2ns,stab,2,8,16,25,0.00118136,3.58507E-05,1.40535E-05,1.19,17.3992,0.00755232,0.00296051,0.017
q2ns,stab,1,18,18,1000,0.00117242,0.000134227,8.31945E-06,0.71,17.3982,0.00691197,0.000428408,0.00246
q2ns,stab,3,6,18,1000,0.00144079,0.00025046,1.55237E-05,1.08,17.3981,0.00674961,0.000418345,0.0024
q2ns,stab,1,20,20,25,0.00123878,4.67118E-05,1.8311E-05,1.48,17.3987,0.00626028,0.00245403,0.0141
q2ns,stab,2,10,20,1000,0.00148411,0.000257848,1.59816E-05,1.08,17.398,0.00673399,0.000417377,0.0024
q2ns,stab,4,5,20,906,0.00155766,0.000339863,2.21308E-05,1.42,17.3984,0.00645595,0.00042039,0.00242
q2ns,stab,3,7,21,1000,0.00160954,0.000462766,2.86825E-05,1.78,17.3982,0.00672663,0.000416921,0.0024
q2ns,stab,1,22,22,25,0.00132987,3.42399E-05,1.34221E-05,1.01,17.4007,0.00450333,0.00176531,0.0101
q2ns,stab,1,24,24,1000,0.00149435,0.00020794,1.28883E-05,0.862,17.3981,0.00680319,0.000421666,0.00242
q2ns,stab,2,12,24,100,0.00170663,7.30953E-05,1.43267E-05,0.839,17.3977,0.00652077,0.00127807,0.00735
q2ns,stab,3,8,24,25,0.00174471,5.27928E-05,2.06948E-05,1.19,17.3957,0.00801795,0.00314304,0.0181
q2ns,stab,4,6,24,1499,0.00184335,0.000651617,3.29874E-05,1.79,17.3982,0.00659985,0.00033411,0.00192
q2ns,stab,1,26,26,25,0.00154798,5.71291E-05,2.23946E-05,1.45,17.3973,0.00632073,0.00247773,0.0142
q2ns,stab,3,9,27,1000,0.00200399,0.000277025,1.71702E-05,0.857,17.3977,0.00697825,0.000432516,0.00249
q2ns,stab,1,28,28,25,0.00166996,5.54549E-05,2.17383E-05,1.3,17.3989,0.00494855,0.00193983,0.0111
q2ns,stab,2,14,28,1000,0.00202616,0.000322289,1.99757E-05,0.986,17.3983,0.00658105,0.000407898,0.00234
q2ns,stab,4,7,28,1000,0.00209304,0.00039465,2.44607E-05,1.17,17.3983,0.00639575,0.000396413,0.00228
q2ns,stab,1,32,32,543,0.00195913,0.000232799,1.95811E-05,0.999,17.3983,0.00664572,0.000558982,0.00321
q2ns,stab,1,64,64,25,0.00422744,6.71707E-05,2.63309E-05,0.623,17.5229,0.00723693,0.00283688,0.0162
q2ns,stab,8,8,64,1000,0.00552778,0.000877275,5.4374E-05,0.984,17.5231,0.00680512,0.000421786,0.00241
q2ns,stab,1,128,128,25,0.0146902,0.000172401,6.75811E-05,0.46,18.0261,0.00385423,0.00151086,0.00838
q2ns,stab,1,256,256,25,0.0974683,0.00225694,0.000884722,0.908,19.5031,0.00900666,0.00353061,0.0181
q2ns,stab,16,16,256,1000,0.105093,0.00625061,0.000387417,0.369,19.5296,0.00718276,0.000445192,0.00228
q2ns,stab,1,512,512,25,1.17016,0.0309975,0.012151,1.04,25.3045,0.00600819,0.00235521,0.00931
q2ns,stab,1,1024,1024,100,10.7457,0.574556,0.112613,1.05,44.7754,0.0160441,0.00314465,0.00702
q2ns,stab,2,512,1024,50,9.28719,0.236296,0.065498,0.705,44.7064,0.0215203,0.00596514,0.0133
q2ns,stab,4,256,1024,50,9.37227,0.242618,0.0672501,0.718,44.8983,0.0104203,0.00288835,0.00643
q2ns,stab,8,128,1024,50,9.12966,0.198057,0.0548985,0.601,44.7093,0.0195517,0.00541945,0.0121
q2ns,stab,16,64,1024,50,9.30238,0.189283,0.0524666,0.564,45.2773,0.0160819,0.00445767,0.00985
q2ns,stab,32,32,1024,25,10.6928,0.227542,0.0891963,0.834,44.598,0.00465264,0.00182384,0.00409
q2ns,stab,1,2048,2048,455,92.3274,2.56266,0.235473,0.255,115.116,0.00833204,0.0007656,0.000665
q2ns,stab,2,1024,2048,50,79.8002,1.34239,0.372092,0.466,115.74,0.00743406,0.00206062,0.00178
q2ns,stab,4,512,2048,50,80.0314,1.08099,0.299635,0.374,115.473,0.00640612,0.00177569,0.00154
q2ns,stab,8,256,2048,50,79.7353,0.969593,0.268757,0.337,115.335,0.0155177,0.00430128,0.00373
q2ns,stab,16,128,2048,50,79.9725,1.04302,0.289111,0.362,115.416,0.00737298,0.00204369,0.00177
q2ns,stab,32,64,2048,50,80.2207,1.40261,0.388785,0.485,117.051,0.00562734,0.00155982,0.00133
q2ns,stab,1,4096,4096,40,916.133,50.1965,15.5561,1.7,404.666,0.0167723,0.00519779,0.00128
q2ns,stab,2,2048,4096,41,740.227,14.2941,4.37542,0.591,404.858,0.00777237,0.00237913,0.000588
q2ns,stab,4,1024,4096,10,753.85,10.9224,6.76975,0.898,404.873,0.0248929,0.0154288,0.00381
q2ns,stab,8,512,4096,7,752.107,11.516,8.53117,1.13,404.787,0.0101957,0.00755308,0.00187
q2ns,stab,16,256,4096,10,742.032,6.46424,4.00658,0.54,404.934,0.0168619,0.0104511,0.00258
q2ns,stab,32,128,4096,10,741.225,17.4247,10.7999,1.46,404.824,0.00914148,0.00566595,0.0014
q2ns,stab,64,64,4096,10,782.871,146.685,90.9165,11.6,404.873,0.00965171,0.00598219,0.00148
qns3,-,1,2,2,1197,0.00853888,0.0027785,0.000157405,1.84,27.0223,0.00981606,0.000556092,0.00206
qns3,-,1,4,4,369,0.0145916,0.00134203,0.000136932,0.938,29.1199,0.00744105,0.000759237,0.00261
qns3,-,2,2,4,300,0.0192784,0.00313273,0.000354501,1.84,29.1416,0.00994372,0.00112524,0.00386
qns3,-,1,6,6,300,0.0335014,0.00242347,0.000274242,0.819,31.3435,0.00700015,0.000792141,0.00253
qns3,-,1,8,8,9998,0.101391,0.0889973,0.00174452,1.72,43.454,0.0179498,0.000351851,0.00081
qns3,-,2,4,8,3000,0.162449,0.0883253,0.00316068,1.95,45.552,0.0175794,0.000629071,0.00138
qns3,-,1,10,10,1349,0.183992,0.0623774,0.00332872,1.81,109.583,0.362684,0.0193544,0.0177
qns3,-,1,12,12,485,0.937933,0.15558,0.0138464,1.48,1072.44,1.48213,0.131908,0.0123
qns3,-,2,6,12,300,1.29677,0.0329222,0.00372549,0.287,1096.73,1.49346,0.169001,0.0154
qns3,-,3,4,12,300,1.56676,0.0194551,0.00220155,0.141,1090.85,1.59973,0.181027,0.0166

==> Data/cluster/cluster_dm_1D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
1,2,2,0.000365536,5.25996E-05,17.3902,0.0119836
1,4,4,0.000469094,5.37455E-05,17.3906,0.00881396
1,6,6,0.000708555,5.43316E-05,17.6421,0.0114925
1,8,8,0.00443707,0.000282729,21.427,0.0119331
1,10,10,0.0825444,0.00457861,81.3782,0.0537784
1,12,12,1.84066,0.0985017,1041.46,0.0110096
1,14,14,60.7949,0.772977,15646.4,34.374

==> Data/cluster/cluster_dm_2D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
2,2,4,0.000490007,4.3859E-05,17.3921,0.00841744
2,4,8,0.00507118,0.000105431,21.4419,0.00696926
2,6,12,2.16414,0.0542987,1041.46,0.00738652
3,4,12,2.59904,0.181133,1041.46,0.00464032
2,7,14,80.9521,1.0772,15673.1,18.6552

==> Data/cluster/cluster_ket_1D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
1,2,2,0.000403909,0.000139357,17.3008,0.00635167
1,4,4,0.000498771,0.000141773,17.3007,0.00661466
1,6,6,0.000583258,7.3412E-05,17.3007,0.00644676
1,8,8,0.000698102,0.000163493,17.3007,0.0065712
1,10,10,0.000833304,5.08718E-05,17.3005,0.00645103
1,12,12,0.00116939,9.77176E-05,17.4252,0.00668933
1,14,14,0.00242466,0.000156906,18.202,0.0062406
1,16,16,0.00796905,0.000438458,20.8266,0.00671189
1,18,18,0.0312215,0.00110756,31.2754,0.0511075
1,20,20,0.129506,0.00233444,73.2794,0.0489625
1,22,22,0.565757,0.0107349,209.362,0.00668369
1,24,24,2.46921,0.0476393,785.361,0.00708
1,26,26,10.7748,0.244401,3089.36,0.00799073
1,28,28,58.4504,2.27061,12305.4,0.0242089

==> Data/cluster/cluster_ket_2D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
2,2,4,0.000525236,0.000219334,17.3006,0.00649836
2,4,8,0.000766492,0.000265859,17.3006,0.00664744
2,6,12,0.00131078,0.000168322,17.4249,0.00704348
3,4,12,0.00135659,0.000185492,17.426,0.00606843
3,5,15,0.00457974,0.000145635,19.0762,0.00752438
2,8,16,0.00833956,0.00055679,20.3269,0.0064483
3,6,18,0.0331126,0.000516477,30.2836,0.0510773
2,10,20,0.134129,0.00267541,65.27,0.0451311
4,5,20,0.144104,0.00196396,73.276,0.0509277
3,7,21,0.292597,0.00566466,113.337,0.0184217
2,12,24,2.56719,0.0195858,785.362,0.00678859
3,8,24,2.67299,0.077406,785.362,0.00646582
4,6,24,2.74401,0.0467086,785.361,0.00715303
3,9,27,24.2692,0.285702,6161.36,0.00745356
2,14,28,58.0466,2.98872,12305.4,0.0287623
4,7,28,61.2819,3.65183,12305.4,0.0197279

==> Data/cluster/cluster_qns3_1D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
1,2,2,0.00853888,0.0027785,27.0223,0.00981606
1,4,4,0.0145916,0.00134203,29.1199,0.00744105
1,6,6,0.0335014,0.00242347,31.3435,0.00700015
1,8,8,0.101391,0.0889973,43.454,0.0179498
1,10,10,0.183992,0.0623774,109.583,0.362684
1,12,12,0.937933,0.15558,1072.44,1.48213

==> Data/cluster/cluster_qns3_2D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
2,2,4,0.0192784,0.00313273,29.1416,0.00994372
2,4,8,0.162449,0.0883253,45.552,0.0175794
2,6,12,1.29677,0.0329222,1096.73,1.49346
3,4,12,1.56676,0.0194551,1090.85,1.59973

==> Data/cluster/cluster_stab_1D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
1,2,2,0.000405153,2.20129E-05,17.3979,0.0193199
1,4,4,0.000499129,3.25391E-05,17.3988,0.00591581
1,6,6,0.00059568,3.98357E-05,17.3961,0.00870285
1,8,8,0.000685764,0.000184502,17.3984,0.00656625
1,10,10,0.000769947,4.56387E-05,17.397,0.00643783
1,12,12,0.000840072,3.84082E-05,17.4004,0.0030041
1,14,14,0.000974979,0.00016356,17.3982,0.00672855
1,16,16,0.0010288,3.67945E-05,17.397,0.00719829
1,18,18,0.00117242,0.000134227,17.3982,0.00691197
1,20,20,0.00123878,4.67118E-05,17.3987,0.00626028
1,22,22,0.00132987,3.42399E-05,17.4007,0.00450333
1,24,24,0.00149435,0.00020794,17.3981,0.00680319
1,26,26,0.00154798,5.71291E-05,17.3973,0.00632073
1,28,28,0.00166996,5.54549E-05,17.3989,0.00494855
1,32,32,0.00195913,0.000232799,17.3983,0.00664572
1,64,64,0.00422744,6.71707E-05,17.5229,0.00723693
1,128,128,0.0146902,0.000172401,18.0261,0.00385423
1,256,256,0.0974683,0.00225694,19.5031,0.00900666
1,512,512,1.17016,0.0309975,25.3045,0.00600819
1,1024,1024,10.7457,0.574556,44.7754,0.0160441
1,2048,2048,92.3274,2.56266,115.116,0.00833204
1,4096,4096,916.133,50.1965,404.666,0.0167723

==> Data/cluster/cluster_stab_2D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
2,2,4,0.00054395,0.000123674,17.3982,0.00669371
2,4,8,0.000778311,0.000148995,17.3981,0.00676121
2,6,12,0.00101415,0.000150217,17.3981,0.00679043
3,4,12,0.000965275,4.17921E-05,17.3961,0.00729623
3,5,15,0.00123572,0.000213414,17.3985,0.00622867
2,8,16,0.00118136,3.58507E-05,17.3992,0.00755232
3,6,18,0.00144079,0.00025046,17.3981,0.00674961
2,10,20,0.00148411,0.000257848,17.398,0.00673399
4,5,20,0.00155766,0.000339863,17.3984,0.00645595
3,7,21,0.00160954,0.000462766,17.3982,0.00672663
2,12,24,0.00170663,7.30953E-05,17.3977,0.00652077
3,8,24,0.00174471,5.27928E-05,17.3957,0.00801795
4,6,24,0.00184335,0.000651617,17.3982,0.00659985
3,9,27,0.00200399,0.000277025,17.3977,0.00697825
2,14,28,0.00202616,0.000322289,17.3983,0.00658105
4,7,28,0.00209304,0.00039465,17.3983,0.00639575
8,8,64,0.00552778,0.000877275,17.5231,0.00680512
16,16,256,0.105093,0.00625061,19.5296,0.00718276
2,512,1024,9.28719,0.236296,44.7064,0.0215203
4,256,1024,9.37227,0.242618,44.8983,0.0104203
8,128,1024,9.12966,0.198057,44.7093,0.0195517
16,64,1024,9.30238,0.189283,45.2773,0.0160819
32,32,1024,10.6928,0.227542,44.598,0.00465264
2,1024,2048,79.8002,1.34239,115.74,0.00743406
4,512,2048,80.0314,1.08099,115.473,0.00640612
8,256,2048,79.7353,0.969593,115.335,0.0155177
16,128,2048,79.9725,1.04302,115.416,0.00737298
32,64,2048,80.2207,1.40261,117.051,0.00562734
2,2048,4096,740.227,14.2941,404.858,0.00777237
2,2048,4096,740.227,14.2941,404.858,0.00777237
4,1024,4096,753.85,10.9224,404.873,0.0248929
4,1024,4096,753.85,10.9224,404.873,0.0248929
8,512,4096,752.107,11.516,404.787,0.0101957
16,256,4096,742.032,6.46424,404.934,0.0168619
32,128,4096,741.225,17.4247,404.824,0.00914148
64,64,4096,782.871,146.685,404.873,0.00965171

==> Data/cluster/cluster_stim_1D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
1,2,2,0.000468993,0.000122623,17.301,0.00638466
1,4,4,0.000654022,8.59102E-05,17.3005,0.00665197
1,6,6,0.000881928,7.08701E-05,17.3006,0.00670536
1,8,8,0.00121423,0.00017391,17.3005,0.00675027
1,10,10,0.0016223,8.79252E-05,17.3008,0.00679529
1,12,12,0.00218262,0.000220318,17.2997,0.00712234
1,14,14,0.00300074,0.000113018,17.3003,0.0067598
1,16,16,0.00403954,0.000517921,17.2999,0.0071536
1,18,18,0.00535912,0.00025974,17.3007,0.00648804
1,20,20,0.00699251,0.000135959,17.3003,0.00731151
1,22,22,0.00907219,0.000199358,17.301,0.0118518
1,24,24,0.0116009,0.000239825,17.4254,0.00679703
1,26,26,0.0145735,0.00102093,17.4255,0.0066523
1,28,28,0.0180858,0.000778788,17.4262,0.00586888
1,32,32,0.028011,0.00118657,17.4254,0.00643232
1,64,64,0.296231,0.00437404,17.5507,0.00707249
1,128,128,3.82695,0.0344565,17.8,0.00700331
1,256,256,54.8812,0.337899,18.1804,0.0284762
1,512,512,483.406,18.311,19.4286,0.00658367
1,1024,1024,6294.57,306.548,22.3283,0.0318028

==> Data/cluster/cluster_stim_2D.csv <==
R,C,N,mean_time_s,std_time_s,mean_mem_mb,std_mem_mb
2,2,4,0.000668576,6.67869E-05,17.3006,0.00656771
2,4,8,0.00129918,0.000148083,17.3007,0.006548
2,6,12,0.0024172,0.000110864,17.3,0.00713709
3,4,12,0.00256392,0.000204506,17.3,0.00728034
3,5,15,0.00388521,0.000121195,17.2998,0.00758515
2,8,16,0.00426494,0.000369789,17.3011,0.00608861
3,6,18,0.0058425,0.000166618,17.3012,0.0059331
2,10,20,0.00721675,0.00019196,17.3004,0.00700535
4,5,20,0.00776563,0.000274393,17.3007,0.00679529
3,7,21,0.00857026,0.0003266,17.3007,0.00652376
2,12,24,0.011686,0.000285404,17.4261,0.00663043
3,8,24,0.0122746,0.000725383,17.4262,0.00608493
4,6,24,0.0124123,0.000223815,17.4263,0.00584108
3,9,27,0.0168019,0.000537817,17.4248,0.00741056
2,14,28,0.0181482,0.00044617,17.4258,0.00652651
4,7,28,0.0189535,0.00056983,17.4258,0.00656184
8,8,64,0.242357,0.00536303,17.5504,0.00619986
16,16,256,28.0477,0.309598,18.2712,0.0541828
32,32,1024,5070.44,172.043,22.5482,0.00670117

==> Data/qlan/qlan_scaling_aggregated.csv <==
N,mean_config_ms,mean_sim_ms,mean_total_ms,mean_wall_ms
10,5.805,3.146,8.951,116.333
20,7.053,7.599,14.652,123.434
30,8.245,14.364,22.609,131.213
40,9.473,24.777,34.251,145.097
50,10.7,39.755,50.455,159.427
60,11.963,59.864,71.827,183.015
70,13.217,86.345,99.562,208.524
80,14.536,120.672,135.208,244.55
90,15.977,162.988,178.965,288.966
100,17.396,216.866,234.262,346.065


==> Data/swap/swap_data_lowconfig.csv <==
backend,N,trials,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
dm,8,100,5.100000,0.333333,4.090000,0.287623,1.010000,0.100000,18754.760000,45.849803
dm,16,100,7.120000,0.555596,5.020000,0.200000,2.100000,0.389249,19121.040000,5.559449
dm,32,100,14.110000,0.584220,6.080000,0.562821,8.030000,0.171447,19888.000000,6.381792
dm,64,100,33.490000,0.915578,7.090000,0.320826,26.400000,0.696311,21167.800000,7.177406
dm,128,100,107.730000,2.117054,11.020000,0.140705,96.710000,2.080671,23984.040000,7.401774
dm,256,100,390.020000,13.226069,18.130000,0.613896,371.890000,13.133268,29487.840000,7.710311
dm,512,100,1551.760000,36.248335,33.510000,1.749430,1518.250000,36.333021,40495.640000,7.148525
dm,1024,100,6933.080000,181.491891,69.300000,10.549068,6863.780000,177.388723,62488.600000,49.352576
ket,8,100,5.100000,0.301511,4.100000,0.301511,1.000000,0.000000,18733.840000,8.266667
ket,16,100,7.057789,0.995798,5.022613,0.929229,2.035176,0.184456,19119.698492,7.136633
ket,32,100,13.440000,1.066667,6.040000,0.424502,7.400000,0.984732,19771.920000,37.647938
ket,64,100,33.189349,3.095639,7.100592,0.403039,26.088757,2.955693,21168.544379,5.838051
ket,128,100,106.330000,2.530840,10.980000,0.140705,95.350000,2.520121,23985.040000,5.471543
ket,256,100,387.670000,17.336862,18.070000,0.355477,369.600000,17.261506,29359.360000,6.744276
ket,512,100,1559.620000,50.679181,33.190000,0.563090,1526.430000,50.554152,40367.640000,6.019363
ket,1024,100,6975.930000,197.920056,67.880000,2.594789,6908.050000,197.360787,62382.360000,9.326318
stim,8,100,5.060000,0.238683,4.060000,0.238683,1.000000,0.000000,18862.880000,7.817721
stim,16,100,8.040000,0.196946,5.000000,0.000000,3.040000,0.196946,19247.560000,6.651984
stim,32,100,15.645000,1.823624,5.680000,0.831297,9.965000,1.478073,20015.320000,7.107049
stim,64,100,37.490000,1.087068,7.070000,0.293189,30.420000,0.965883,21552.400000,7.112374
stim,128,100,115.530000,2.392982,10.860000,0.348735,104.670000,2.365813,24667.680000,62.491515
stim,256,100,405.000000,9.066533,17.930000,0.573048,387.070000,9.017665,30895.920000,7.477481
stim,512,100,1595.100000,33.088647,32.970000,0.576562,1562.130000,32.916685,43311.440000,7.712406
stim,1024,100,7032.390000,117.521276,67.390000,2.506134,6965.000000,117.737767,68271.080000,6.478683
stab,8,3772,7.130965,0.488886,5.120361,0.445775,2.010604,0.114659,19282.356310,8264.415478
stab,16,3772,10.600477,0.878893,5.723754,0.609774,4.876723,0.415707,19659.784730,6.852176
stab,32,3772,19.932397,1.449381,6.534730,0.648203,13.397667,1.028305,20688.325557,24.150682
stab,64,3772,52.134942,3.078239,8.388918,0.685582,43.746023,2.800571,22860.247084,10.113460
stab,128,3772,167.988600,5.925474,12.234358,0.625378,155.754242,5.594898,27212.054083,6.654981
stab,256,3772,609.222163,21.731686,20.383616,1.312275,588.838547,21.002397,35787.943796,6.581236
stab,512,9891,2560.374886,2446.688776,37.731473,3.195212,2522.643413,2446.125897,52811.655040,8.665115
stab,1024,3771,11725.844604,3426.329369,76.970830,2.563609,11648.873774,3426.358485,86228.850703,33.959966
qns3,8,1000,398.532000,90.257329,10.762000,1.152686,387.770000,90.197210,47221.192000,15.944446
qns3,16,1000,3351.540000,29.879947,12.555000,1.150782,3338.985000,29.866416,55212.704000,11.788611
qns3,32,50,30115.400000,652.805156,24.380000,0.923392,30091.020000,652.777785,95899.920000,9.544397
qns3,64,50,258870.260000,5326.708172,72.000000,1.484615,258798.260000,5326.255904,172000.480000,16.711526
qns3,128,53,2200906.433962,114853.119098,272.094340,5.968714,2200634.339623,114853.247977,1027036.830189,4869858.591668
qns3-local,8,100,44,3.5018,10.89,1.44875,33.11,3.10391,30365.3,8.99032
qns3-local,16,100,60.12,2.88248,12.69,1.27679,47.43,2.58689,31841.2,24.6884
qns3-local,32,100,102.02,4.0601,25.03,1.60463,76.99,3.49168,40874,9.50483
qns3-local,64,100,233.39,5.23372,72.69,3.20887,160.7,3.95556,62246.2,8.38122
qns3-local,128,100,781.3,69.5474,296.14,29.9495,485.16,46.0894,138844,14.9923
qns3-local,256,100,3130.08,214.935,1259.37,89.9598,1870.71,156.079,409254,62.0011
qns3-local,512,100,12024.7,1062.63,5063.3,400.424,6961.44,702.996,1431860,7.86665
qns3-local,1024,100,56587.1,825.674,22390.5,269.336,34196.7,678.26,5391870,614.596

==> Data/swap/swap_dm_lowconfig.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,5.100000,0.333333,4.090000,0.287623,1.010000,0.100000,18754.760000,45.849803
16,7.120000,0.555596,5.020000,0.200000,2.100000,0.389249,19121.040000,5.559449
32,14.110000,0.584220,6.080000,0.562821,8.030000,0.171447,19888.000000,6.381792
64,33.490000,0.915578,7.090000,0.320826,26.400000,0.696311,21167.800000,7.177406
128,107.730000,2.117054,11.020000,0.140705,96.710000,2.080671,23984.040000,7.401774
256,390.020000,13.226069,18.130000,0.613896,371.890000,13.133268,29487.840000,7.710311
512,1551.760000,36.248335,33.510000,1.749430,1518.250000,36.333021,40495.640000,7.148525
1024,6933.080000,181.491891,69.300000,10.549068,6863.780000,177.388723,62488.600000,49.352576

==> Data/swap/swap_ket_lowconfig.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,5.100000,0.301511,4.100000,0.301511,1.000000,0.000000,18733.840000,8.266667
16,7.057789,0.995798,5.022613,0.929229,2.035176,0.184456,19119.698492,7.136633
32,13.440000,1.066667,6.040000,0.424502,7.400000,0.984732,19771.920000,37.647938
64,33.189349,3.095639,7.100592,0.403039,26.088757,2.955693,21168.544379,5.838051
128,106.330000,2.530840,10.980000,0.140705,95.350000,2.520121,23985.040000,5.471543
256,387.670000,17.336862,18.070000,0.355477,369.600000,17.261506,29359.360000,6.744276
512,1559.620000,50.679181,33.190000,0.563090,1526.430000,50.554152,40367.640000,6.019363
1024,6975.930000,197.920056,67.880000,2.594789,6908.050000,197.360787,62382.360000,9.326318

==> Data/swap/swap_qns3.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,398.532000,90.257329,10.762000,1.152686,387.770000,90.197210,47221.192000,15.944446
16,3351.540000,29.879947,12.555000,1.150782,3338.985000,29.866416,55212.704000,11.788611
32,30115.400000,652.805156,24.380000,0.923392,30091.020000,652.777785,95899.920000,9.544397
64,258870.260000,5326.708172,72.000000,1.484615,258798.260000,5326.255904,172000.480000,16.711526
128,2200906.433962,114853.119098,272.094340,5.968714,2200634.339623,114853.247977,1027036.830189,4869858.591668

==> Data/swap/swap_qns3_local.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,44,3.5018,10.89,1.44875,33.11,3.10391,30365.3,8.99032
16,60.12,2.88248,12.69,1.27679,47.43,2.58689,31841.2,24.6884
32,102.02,4.0601,25.03,1.60463,76.99,3.49168,40874,9.50483
64,233.39,5.23372,72.69,3.20887,160.7,3.95556,62246.2,8.38122
128,781.3,69.5474,296.14,29.9495,485.16,46.0894,138844,14.9923
256,3130.08,214.935,1259.37,89.9598,1870.71,156.079,409254,62.0011
512,12024.7,1062.63,5063.3,400.424,6961.44,702.996,1431860,7.86665
1024,56587.1,825.674,22390.5,269.336,34196.7,678.26,5391870,614.596

==> Data/swap/swap_stab_lowconfig.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,7.130965,0.488886,5.120361,0.445775,2.010604,0.114659,19282.356310,8264.415478
16,10.600477,0.878893,5.723754,0.609774,4.876723,0.415707,19659.784730,6.852176
32,19.932397,1.449381,6.534730,0.648203,13.397667,1.028305,20688.325557,24.150682
64,52.134942,3.078239,8.388918,0.685582,43.746023,2.800571,22860.247084,10.113460
128,167.988600,5.925474,12.234358,0.625378,155.754242,5.594898,27212.054083,6.654981
256,609.222163,21.731686,20.383616,1.312275,588.838547,21.002397,35787.943796,6.581236
512,2560.374886,2446.688776,37.731473,3.195212,2522.643413,2446.125897,52811.655040,8.665115
1024,11725.844604,3426.329369,76.970830,2.563609,11648.873774,3426.358485,86228.850703,33.959966

==> Data/swap/swap_stim_lowconfig.csv <==
N,mean_total_ms,std_total_ms,mean_setup_ms,std_setup_ms,mean_run_ms,std_run_ms,mean_peak_kb,std_peak_kb
8,5.060000,0.238683,4.060000,0.238683,1.000000,0.000000,18862.880000,7.817721
16,8.040000,0.196946,5.000000,0.000000,3.040000,0.196946,19247.560000,6.651984
32,15.645000,1.823624,5.680000,0.831297,9.965000,1.478073,20015.320000,7.107049
64,37.490000,1.087068,7.070000,0.293189,30.420000,0.965883,21552.400000,7.112374
128,115.530000,2.392982,10.860000,0.348735,104.670000,2.365813,24667.680000,62.491515
256,405.000000,9.066533,17.930000,0.573048,387.070000,9.017665,30895.920000,7.477481
512,1595.100000,33.088647,32.970000,0.576562,1562.130000,32.916685,43311.440000,7.712406
1024,7032.390000,117.521276,67.390000,2.506134,6965.000000,117.737767,68271.080000,6.478683
